FUSION: A Flexible Unified Simulator for Intelligent Optical Networking

The increasing demand for flexible and efficient optical networks has led to the development of Software-Defined Elastic Optical Networks (SD-EONs). These networks leverage the programmability of Software-Defined Networking (SDN) and the adaptability of Elastic Optical Networks (EONs) to optimize network performance under dynamic traffic conditions. However, existing simulation tools often fall short in terms of transparency, flexibility, and advanced functionality, limiting their utility in cutting-edge research. In this paper, we present a Flexible Unified Simulator for Intelligent Optical Networking (FUSION), a fully open-source simulator designed to address these limitations and provide a comprehensive platform for SD-EON research. FUSION integrates traditional routing and spectrum assignment algorithms with advanced machine learning and reinforcement learning techniques, including support for the Stable Baselines 3 library. The simulator also offers robust unit testing, a fully functional Graphical User Interface (GUI), and extensive documentation to ensure usability and reliability. Performance evaluations demonstrate the effectiveness of FUSION in modeling complex network scenarios, showcasing its potential as a powerful tool for advancing SD-EON research.

==> data/reinforcement_learning/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.189,0.118,0.1345,1,0.08,0.182
0.053,0.093,0.095,2,0.08,0.182
0.0575,0.087,0.077,3,0.08,0.182
0.049,0.07,0.0785,4,0.08,0.182
0.051,0.071,0.072,5,0.08,0.182
0.054,0.067,0.07,6,0.08,0.182
0.049,0.067,0.0675,7,0.08,0.182
0.0505,0.067,0.0595,8,0.08,0.182
0.0575,0.0665,0.061,9,0.08,0.182
0.049,0.052,0.0645,10,0.08,0.182
0.051,0.045,0.056,11,0.08,0.182
0.054,0.045,0.061,12,0.08,0.182
0.049,0.045,0.064,13,0.08,0.182
0.0505,0.052,0.064,14,0.08,0.182
0.0575,0.045,0.063,15,0.08,0.182
0.049,0.052,0.0705,16,0.08,0.182
0.051,0.0465,0.068,17,0.08,0.182
0.054,0.0465,0.0635,18,0.08,0.182
0.049,0.0465,0.07,19,0.08,0.182
0.0505,0.0465,0.07,20,0.08,0.182
0.0575,0.0465,0.062,21,0.08,0.182
0.049,0.0465,0.07,22,0.08,0.182
0.051,0.0465,0.07,23,0.08,0.182
0.054,0.0465,0.0635,24,0.08,0.182
0.049,0.0495,0.067,25,0.08,0.182
0.0505,0.0465,0.0685,26,0.08,0.182
0.0575,0.0465,0.069,27,0.08,0.182
0.049,0.0465,0.064,28,0.08,0.182
0.051,0.0465,0.0685,29,0.08,0.182
0.054,0.0465,0.069,30,0.08,0.182
0.049,0.0495,0.0625,31,0.08,0.182
0.0505,0.0465,0.0685,32,0.08,0.182
0.0575,0.0465,0.069,33,0.08,0.182
0.049,0.0465,0.064,34,0.08,0.182
0.051,0.0465,0.0685,35,0.08,0.182
0.054,0.0465,0.069,36,0.08,0.182
0.049,0.0465,0.0625,37,0.08,0.182
0.0505,0.0465,0.0685,38,0.08,0.182
0.0575,0.046,0.069,39,0.08,0.182
0.049,0.0445,0.067,40,0.08,0.182
0.051,0.0445,0.0665,41,0.08,0.182
0.054,0.0445,0.069,42,0.08,0.182
0.049,0.0445,0.067,43,0.08,0.182
0.0505,0.0445,0.0615,44,0.08,0.182
0.0575,0.0445,0.069,45,0.08,0.182
0.049,0.0445,0.067,46,0.08,0.182
0.051,0.0445,0.0665,47,0.08,0.182
0.054,0.0445,0.069,48,0.08,0.182
0.049,0.0445,0.067,49,0.08,0.182
0.0505,0.0445,0.0615,50,0.08,0.182
0.0575,0.0445,0.069,51,0.08,0.182
0.049,0.0445,0.067,52,0.08,0.182
0.051,0.0445,0.0685,53,0.08,0.182
0.054,0.0445,0.065,54,0.08,0.182
0.049,0.0445,0.067,55,0.08,0.182
0.0505,0.0445,0.0685,56,0.08,0.182
0.0575,0.0445,0.065,57,0.08,0.182
0.049,0.0505,0.067,58,0.08,0.182
0.051,0.0505,0.0685,59,0.08,0.182
0.054,0.0505,0.069,60,0.08,0.182
0.049,0.0505,0.064,61,0.08,0.182
0.0505,0.0505,0.0685,62,0.08,0.182
0.0575,0.0505,0.069,63,0.08,0.182
0.049,0.0505,0.0625,64,0.08,0.182
0.051,0.0505,0.0685,65,0.08,0.182
0.054,0.0505,0.069,66,0.08,0.182
0.049,0.0505,0.064,67,0.08,0.182
0.0505,0.0505,0.04,68,0.08,0.182
0.0575,0.0505,0.044,69,0.08,0.182
0.049,0.0505,0.0365,70,0.08,0.182
0.051,0.0505,0.0365,71,0.08,0.182
0.054,0.0505,0.0365,72,0.08,0.182
0.049,0.0505,0.0365,73,0.08,0.182
0.0505,0.0505,0.0365,74,0.08,0.182
0.0575,0.0505,0.0365,75,0.08,0.182
0.049,0.0505,0.0365,76,0.08,0.182
0.051,0.0505,0.0365,77,0.08,0.182
0.054,0.0505,0.0365,78,0.08,0.182
0.049,0.0505,0.0365,79,0.08,0.182
0.0505,0.0505,0.0365,80,0.08,0.182
0.0575,0.0505,0.033,81,0.08,0.182
0.049,0.0505,0.033,82,0.08,0.182
0.051,0.0505,0.033,83,0.08,0.182
0.054,0.0505,0.033,84,0.08,0.182
0.049,0.0505,0.033,85,0.08,0.182
0.0505,0.0505,0.033,86,0.08,0.182
0.0575,0.0505,0.033,87,0.08,0.182
0.049,0.0505,0.033,88,0.08,0.182
0.051,0.0505,0.033,89,0.08,0.182
0.054,0.0505,0.033,90,0.08,0.182
0.049,0.0505,0.033,91,0.08,0.182
0.0505,0.0505,0.033,92,0.08,0.182
0.0575,0.0505,0.033,93,0.08,0.182
0.049,0.0505,0.033,94,0.08,0.182
0.051,0.0505,0.033,95,0.08,0.182
0.054,0.0505,0.033,96,0.08,0.182
0.049,0.0505,0.033,97,0.08,0.182
0.0505,0.0505,0.033,98,0.08,0.182
0.0575,0.0505,0.033,99,0.08,0.182
0.049,0.0505,0.033,100,0.08,0.182


==> data/reinforcement_learning/best_performing_v2.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf,ffll
0.189,0.118,0.1345,1,0.08,0.182,0.039
0.053,0.093,0.095,2,0.08,0.182,0.039
0.0575,0.087,0.077,3,0.08,0.182,0.039
0.049,0.07,0.0785,4,0.08,0.182,0.039
0.051,0.071,0.072,5,0.08,0.182,0.039
0.054,0.067,0.07,6,0.08,0.182,0.039
0.049,0.067,0.0675,7,0.08,0.182,0.039
0.0505,0.067,0.0595,8,0.08,0.182,0.039
0.0575,0.0665,0.061,9,0.08,0.182,0.039
0.049,0.052,0.0645,10,0.08,0.182,0.039
0.051,0.045,0.056,11,0.08,0.182,0.039
0.054,0.045,0.061,12,0.08,0.182,0.039
0.049,0.045,0.064,13,0.08,0.182,0.039
0.0505,0.052,0.064,14,0.08,0.182,0.039
0.0575,0.045,0.063,15,0.08,0.182,0.039
0.049,0.052,0.0705,16,0.08,0.182,0.039
0.051,0.0465,0.068,17,0.08,0.182,0.039
0.054,0.0465,0.0635,18,0.08,0.182,0.039
0.049,0.0465,0.07,19,0.08,0.182,0.039
0.0505,0.0465,0.07,20,0.08,0.182,0.039
0.0575,0.0465,0.062,21,0.08,0.182,0.039
0.049,0.0465,0.07,22,0.08,0.182,0.039
0.051,0.0465,0.07,23,0.08,0.182,0.039
0.054,0.0465,0.0635,24,0.08,0.182,0.039
0.049,0.0495,0.067,25,0.08,0.182,0.039
0.0505,0.0465,0.0685,26,0.08,0.182,0.039
0.0575,0.0465,0.069,27,0.08,0.182,0.039
0.049,0.0465,0.064,28,0.08,0.182,0.039
0.051,0.0465,0.0685,29,0.08,0.182,0.039
0.054,0.0465,0.069,30,0.08,0.182,0.039
0.049,0.0495,0.0625,31,0.08,0.182,0.039
0.0505,0.0465,0.0685,32,0.08,0.182,0.039
0.0575,0.0465,0.069,33,0.08,0.182,0.039
0.049,0.0465,0.064,34,0.08,0.182,0.039
0.051,0.0465,0.0685,35,0.08,0.182,0.039
0.054,0.0465,0.069,36,0.08,0.182,0.039
0.049,0.0465,0.0625,37,0.08,0.182,0.039
0.0505,0.0465,0.0685,38,0.08,0.182,0.039
0.0575,0.046,0.069,39,0.08,0.182,0.039
0.049,0.0445,0.067,40,0.08,0.182,0.039
0.051,0.0445,0.0665,41,0.08,0.182,0.039
0.054,0.0445,0.069,42,0.08,0.182,0.039
0.049,0.0445,0.067,43,0.08,0.182,0.039
0.0505,0.0445,0.0615,44,0.08,0.182,0.039
0.0575,0.0445,0.069,45,0.08,0.182,0.039
0.049,0.0445,0.067,46,0.08,0.182,0.039
0.051,0.0445,0.0665,47,0.08,0.182,0.039
0.054,0.0445,0.069,48,0.08,0.182,0.039
0.049,0.0445,0.067,49,0.08,0.182,0.039
0.0505,0.0445,0.0615,50,0.08,0.182,0.039
0.0575,0.0445,0.069,51,0.08,0.182,0.039
0.049,0.0445,0.067,52,0.08,0.182,0.039
0.051,0.0445,0.0685,53,0.08,0.182,0.039
0.054,0.0445,0.065,54,0.08,0.182,0.039
0.049,0.0445,0.067,55,0.08,0.182,0.039
0.0505,0.0445,0.0685,56,0.08,0.182,0.039
0.0575,0.0445,0.065,57,0.08,0.182,0.039
0.049,0.0505,0.067,58,0.08,0.182,0.039
0.051,0.0505,0.0685,59,0.08,0.182,0.039
0.054,0.0505,0.069,60,0.08,0.182,0.039
0.049,0.0505,0.064,61,0.08,0.182,0.039
0.0505,0.0505,0.0685,62,0.08,0.182,0.039
0.0575,0.0505,0.069,63,0.08,0.182,0.039
0.049,0.0505,0.0625,64,0.08,0.182,0.039
0.051,0.0505,0.0685,65,0.08,0.182,0.039
0.054,0.0505,0.069,66,0.08,0.182,0.039
0.049,0.0505,0.064,67,0.08,0.182,0.039
0.0505,0.0505,0.04,68,0.08,0.182,0.039
0.0575,0.0505,0.044,69,0.08,0.182,0.039
0.049,0.0505,0.0365,70,0.08,0.182,0.039
0.051,0.0505,0.0365,71,0.08,0.182,0.039
0.054,0.0505,0.0365,72,0.08,0.182,0.039
0.049,0.0505,0.0365,73,0.08,0.182,0.039
0.0505,0.0505,0.0365,74,0.08,0.182,0.039
0.0575,0.0505,0.0365,75,0.08,0.182,0.039
0.049,0.0505,0.0365,76,0.08,0.182,0.039
0.051,0.0505,0.0365,77,0.08,0.182,0.039
0.054,0.0505,0.0365,78,0.08,0.182,0.039
0.049,0.0505,0.0365,79,0.08,0.182,0.039
0.0505,0.0505,0.0365,80,0.08,0.182,0.039
0.0575,0.0505,0.033,81,0.08,0.182,0.039
0.049,0.0505,0.033,82,0.08,0.182,0.039
0.051,0.0505,0.033,83,0.08,0.182,0.039
0.054,0.0505,0.033,84,0.08,0.182,0.039
0.049,0.0505,0.033,85,0.08,0.182,0.039
0.0505,0.0505,0.033,86,0.08,0.182,0.039
0.0575,0.0505,0.033,87,0.08,0.182,0.039
0.049,0.0505,0.033,88,0.08,0.182,0.039
0.051,0.0505,0.033,89,0.08,0.182,0.039
0.054,0.0505,0.033,90,0.08,0.182,0.039
0.049,0.0505,0.033,91,0.08,0.182,0.039
0.0505,0.0505,0.033,92,0.08,0.182,0.039
0.0575,0.0505,0.033,93,0.08,0.182,0.039
0.049,0.0505,0.033,94,0.08,0.182,0.039
0.051,0.0505,0.033,95,0.08,0.182,0.039
0.054,0.0505,0.033,96,0.08,0.182,0.039
0.049,0.0505,0.033,97,0.08,0.182,0.039
0.0505,0.0505,0.033,98,0.08,0.182,0.039
0.0575,0.0505,0.033,99,0.08,0.182,0.039
0.049,0.0505,0.033,100,0.08,0.182,0.039


==> data/reinforcement_learning/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0505,100,23_13_16_155977,0701,2000,3,NSFNet,150,0.08,36.875,0.182,72.25274725274727,10.0,-100.0,0.06,epsilon_greedy_bandit
0.054849999999999996,100,23_07_10_738438,0701,2000,3,NSFNet,150,0.08,31.437500000000007,0.182,69.86263736263736,1.0,-10.0,0.1,epsilon_greedy_bandit
0.05775,100,23_14_47_764113,0701,2000,3,NSFNet,150,0.08,27.812499999999996,0.182,68.26923076923077,100.0,-100.0,0.1,epsilon_greedy_bandit
0.05850000000000001,100,22_59_04_618496,0701,2000,3,NSFNet,150,0.08,26.87499999999999,0.182,67.85714285714285,0.0,-1.0,0.06,epsilon_greedy_bandit
0.05850000000000001,100,23_11_04_285985,0701,2000,3,NSFNet,150,0.08,26.87499999999999,0.182,67.85714285714285,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0593,100,23_14_15_249675,0701,2000,3,NSFNet,150,0.08,25.875000000000004,0.182,67.41758241758242,10.0,-100.0,0.1,epsilon_greedy_bandit
0.06200000000000001,100,23_07_25_527582,0701,2000,3,NSFNet,150,0.08,22.499999999999982,0.182,65.93406593406593,1.0,-10.0,0.06,epsilon_greedy_bandit
0.06285,100,23_00_10_857381,0701,2000,3,NSFNet,150,0.08,21.4375,0.182,65.46703296703296,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0635,100,23_06_09_331430,0701,2000,3,NSFNet,150,0.08,20.625,0.182,65.10989010989012,0.0,-10.0,0.2,epsilon_greedy_bandit
0.06400000000000002,100,23_12_16_464688,0701,2000,3,NSFNet,150,0.08,19.999999999999982,0.182,64.83516483516483,1.0,-100.0,0.1,epsilon_greedy_bandit
0.06400000000000002,100,23_08_15_512193,0701,2000,3,NSFNet,150,0.08,19.999999999999982,0.182,64.83516483516483,10.0,-10.0,0.1,epsilon_greedy_bandit
0.06425,100,23_10_44_655818,0701,2000,3,NSFNet,150,0.08,19.6875,0.182,64.6978021978022,0.0,-100.0,0.2,epsilon_greedy_bandit
0.06600000000000002,100,22_59_36_094016,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-1.0,0.1,epsilon_greedy_bandit
0.06600000000000002,100,23_05_40_312286,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-10.0,0.1,epsilon_greedy_bandit
0.06600000000000002,100,23_10_46_145786,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0665,100,23_04_12_967404,0701,2000,3,NSFNet,150,0.08,16.875,0.182,63.46153846153846,0.0,-10.0,0.06,epsilon_greedy_bandit
0.06699999999999999,100,23_09_42_654327,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-100.0,0.01,epsilon_greedy_bandit
0.06699999999999999,100,22_58_34_361172,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-1.0,0.01,epsilon_greedy_bandit
0.06699999999999999,100,23_04_45_992008,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0678,100,23_00_54_973041,0701,2000,3,NSFNet,150,0.08,15.250000000000002,0.182,62.747252747252745,1.0,-1.0,0.1,epsilon_greedy_bandit
0.06795000000000002,100,23_14_42_754337,0701,2000,3,NSFNet,150,0.08,15.06249999999997,0.182,62.664835164835154,10.0,-100.0,0.2,epsilon_greedy_bandit
0.07000000000000002,100,23_12_46_525280,0701,2000,3,NSFNet,150,0.08,12.499999999999977,0.182,61.53846153846153,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0702,100,23_12_15_506225,0701,2000,3,NSFNet,150,0.08,12.250000000000004,0.182,61.42857142857143,1.0,-100.0,0.2,epsilon_greedy_bandit
0.07105,100,23_08_08_474656,0701,2000,3,NSFNet,150,0.08,11.187499999999998,0.182,60.96153846153845,1.0,-10.0,0.2,epsilon_greedy_bandit
0.07299999999999998,100,23_11_43_823418,0701,2000,3,NSFNet,150,0.08,8.750000000000025,0.182,59.8901098901099,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0765,100,23_11_17_972867,0701,2000,3,NSFNet,150,0.08,4.3750000000000036,0.182,57.96703296703297,1.0,-100.0,0.01,epsilon_greedy_bandit
0.07899999999999999,100,23_06_42_804913,0701,2000,3,NSFNet,150,0.08,1.2500000000000184,0.182,56.593406593406606,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0845,100,23_03_48_511761,0701,2000,3,NSFNet,150,0.08,-5.625000000000005,0.182,53.57142857142857,100.0,-1.0,0.1,epsilon_greedy_bandit
0.08959999999999999,100,23_15_17_780474,0701,2000,3,NSFNet,150,0.08,-11.999999999999979,0.182,50.76923076923078,100.0,-100.0,0.2,epsilon_greedy_bandit
0.09125,100,23_01_05_424769,0701,2000,3,NSFNet,150,0.08,-14.062499999999995,0.182,49.862637362637365,1.0,-1.0,0.2,epsilon_greedy_bandit
0.09179999999999999,100,23_08_10_973578,0701,2000,3,NSFNet,150,0.08,-14.749999999999988,0.182,49.56043956043956,10.0,-10.0,0.2,epsilon_greedy_bandit
0.092,100,22_53_41_195312,0701,2000,3,NSFNet,150,0.08,-14.999999999999996,0.182,49.45054945054945,10.0,0.0,0.1,epsilon_greedy_bandit
0.09315,100,23_10_09_131929,0701,2000,3,NSFNet,150,0.08,-16.437499999999993,0.182,48.818681318681314,100.0,-10.0,0.1,epsilon_greedy_bandit
0.09325,100,23_01_36_589306,0701,2000,3,NSFNet,150,0.08,-16.562499999999996,0.182,48.76373626373626,10.0,-1.0,0.1,epsilon_greedy_bandit
0.096,100,22_53_04_451681,0701,2000,3,NSFNet,150,0.08,-20.0,0.182,47.25274725274725,1.0,0.0,0.1,epsilon_greedy_bandit
0.09845,100,22_54_15_090343,0701,2000,3,NSFNet,150,0.08,-23.062499999999993,0.182,45.90659340659341,100.0,0.0,0.1,epsilon_greedy_bandit
0.10500000000000001,100,23_14_17_358727,0701,2000,3,NSFNet,150,0.08,-31.25000000000001,0.182,42.3076923076923,100.0,-100.0,0.01,epsilon_greedy_bandit
0.10794999999999999,100,22_53_25_627591,0701,2000,3,NSFNet,150,0.08,-34.937499999999986,0.182,40.68681318681319,1.0,0.0,0.2,epsilon_greedy_bandit
0.1099,100,23_09_13_195075,0701,2000,3,NSFNet,150,0.08,-37.37499999999999,0.182,39.61538461538461,100.0,-10.0,0.2,epsilon_greedy_bandit
0.11100000000000002,100,23_00_41_872162,0701,2000,3,NSFNet,150,0.08,-38.750000000000014,0.182,39.010989010989,1.0,-1.0,0.01,epsilon_greedy_bandit
0.1115,100,23_08_08_474647,0701,2000,3,NSFNet,150,0.08,-39.375,0.182,38.73626373626373,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11200000000000002,100,23_03_09_583877,0701,2000,3,NSFNet,150,0.08,-40.00000000000002,0.182,38.46153846153845,100.0,-1.0,0.2,epsilon_greedy_bandit
0.11345000000000001,100,22_57_48_563611,0701,2000,3,NSFNet,150,0.08,-41.81250000000001,0.182,37.66483516483516,100.0,0.0,0.2,epsilon_greedy_bandit
0.1135,100,23_07_52_925016,0701,2000,3,NSFNet,150,0.08,-41.875,0.182,37.63736263736263,10.0,-10.0,0.06,epsilon_greedy_bandit
0.1136,100,22_53_43_251973,0701,2000,3,NSFNet,150,0.08,-42.00000000000001,0.182,37.58241758241758,10.0,0.0,0.2,epsilon_greedy_bandit
0.11375000000000002,100,23_02_05_816108,0701,2000,3,NSFNet,150,0.08,-42.187500000000014,0.182,37.499999999999986,10.0,-1.0,0.2,epsilon_greedy_bandit
0.1166,100,23_14_46_877655,0701,2000,3,NSFNet,150,0.08,-45.74999999999999,0.182,35.934065934065934,100.0,-100.0,0.06,epsilon_greedy_bandit
0.11674999999999999,100,23_00_35_870554,0701,2000,3,NSFNet,150,0.08,-45.937499999999986,0.182,35.85164835164835,1.0,-1.0,0.06,epsilon_greedy_bandit
0.16650000000000004,100,23_08_42_011569,0701,2000,3,NSFNet,150,0.08,-108.12500000000004,0.182,8.516483516483493,100.0,-10.0,0.06,epsilon_greedy_bandit
0.1675,100,22_52_57_217957,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,1.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,22_52_59_927731,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,10.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,23_01_36_643703,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,10.0,-1.0,0.01,epsilon_greedy_bandit
0.1675,100,22_54_10_432488,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,23_02_15_920181,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,-1.0,0.01,epsilon_greedy_bandit
0.1675,100,23_08_44_428192,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,-10.0,0.01,epsilon_greedy_bandit
0.16775,100,22_52_57_217956,0701,2000,3,NSFNet,150,0.08,-109.6875,0.182,7.829670329670321,1.0,0.0,0.06,epsilon_greedy_bandit
0.16850000000000004,100,23_01_36_776404,0701,2000,3,NSFNet,150,0.08,-110.62500000000004,0.182,7.417582417582394,10.0,-1.0,0.06,epsilon_greedy_bandit
0.16850000000000004,100,23_02_15_762541,0701,2000,3,NSFNet,150,0.08,-110.62500000000004,0.182,7.417582417582394,100.0,-1.0,0.06,epsilon_greedy_bandit
0.169,100,22_55_09_255421,0701,2000,3,NSFNet,150,0.08,-111.25,0.182,7.142857142857134,10.0,0.0,0.06,epsilon_greedy_bandit
0.1695,100,22_54_12_667694,0701,2000,3,NSFNet,150,0.08,-111.87500000000001,0.182,6.868131868131859,100.0,0.0,0.06,epsilon_greedy_bandit
0.18,100,22_52_56_356527,0701,2000,3,NSFNet,150,0.08,-124.99999999999997,0.182,1.0989010989010999,0.0,0.0,0.01,epsilon_greedy_bandit
0.18250000000000002,100,22_54_28_189071,0701,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.0,0.0,0.1,epsilon_greedy_bandit
0.183,100,22_53_04_553453,0701,2000,3,NSFNet,150,0.08,-128.75,0.182,-0.5494505494505499,0.0,0.0,0.06,epsilon_greedy_bandit
0.184,100,22_54_06_966516,0701,2000,3,NSFNet,150,0.08,-129.99999999999997,0.182,-1.0989010989010999,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/reinforcement_learning/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.03300000000000001,100,22_01_53_454842,0702,2000,3,NSFNet,150,0.08,58.74999999999999,0.182,81.86813186813187,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.03300000000000001,100,21_56_20_230321,0702,2000,3,NSFNet,150,0.08,58.74999999999999,0.182,81.86813186813187,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.03400000000000001,100,21_58_25_481379,0702,2000,3,NSFNet,150,0.08,57.499999999999986,0.182,81.31868131868131,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03450000000000001,100,21_58_21_128470,0702,2000,3,NSFNet,150,0.08,56.874999999999986,0.182,81.04395604395604,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03599999999999999,100,21_58_56_025702,0702,2000,3,NSFNet,150,0.08,55.000000000000014,0.182,80.21978021978023,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.03649999999999999,100,21_58_20_003898,0702,2000,3,NSFNet,150,0.08,54.375000000000014,0.182,79.94505494505496,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03799999999999999,100,21_58_51_801282,0702,2000,3,NSFNet,150,0.08,52.500000000000014,0.182,79.12087912087912,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.04095,100,21_56_43_047589,0702,2000,3,NSFNet,150,0.08,48.8125,0.182,77.5,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.04095,100,22_01_50_151319,0702,2000,3,NSFNet,150,0.08,48.8125,0.182,77.5,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.040999999999999995,100,21_56_44_214388,0702,2000,3,NSFNet,150,0.08,48.75000000000001,0.182,77.47252747252749,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.040999999999999995,100,22_01_50_531406,0702,2000,3,NSFNet,150,0.08,48.75000000000001,0.182,77.47252747252749,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.042499999999999996,100,21_57_56_367123,0702,2000,3,NSFNet,150,0.08,46.87500000000001,0.182,76.64835164835165,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.042499999999999996,100,21_58_19_202008,0702,2000,3,NSFNet,150,0.08,46.87500000000001,0.182,76.64835164835165,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.043,100,22_01_01_529409,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.043,100,22_01_35_225725,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.043,100,21_52_24_886359,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.043,100,21_52_21_552236,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0435,100,21_58_19_893038,0702,2000,3,NSFNet,150,0.08,45.62500000000001,0.182,76.09890109890111,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0435,100,21_57_51_893293,0702,2000,3,NSFNet,150,0.08,45.62500000000001,0.182,76.09890109890111,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.043899999999999995,100,21_56_45_917270,0702,2000,3,NSFNet,150,0.08,45.12500000000001,0.182,75.87912087912088,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.043899999999999995,100,22_01_51_334455,0702,2000,3,NSFNet,150,0.08,45.12500000000001,0.182,75.87912087912088,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045,100,22_01_50_163573,0702,2000,3,NSFNet,150,0.08,43.75000000000001,0.182,75.27472527472528,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045,100,21_56_43_836214,0702,2000,3,NSFNet,150,0.08,43.75000000000001,0.182,75.27472527472528,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.047,100,21_57_55_483533,0702,2000,3,NSFNet,150,0.08,41.25,0.182,74.17582417582418,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.047549999999999995,100,21_57_55_745805,0702,2000,3,NSFNet,150,0.08,40.56250000000001,0.182,73.8736263736264,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.048,100,21_57_54_477980,0702,2000,3,NSFNet,150,0.08,40.0,0.182,73.62637362637363,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.048,100,21_58_19_493861,0702,2000,3,NSFNet,150,0.08,40.0,0.182,73.62637362637363,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.049,100,21_58_51_958164,0702,2000,3,NSFNet,150,0.08,38.75,0.182,73.07692307692308,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0494,100,21_52_16_626363,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0494,100,21_55_49_163584,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0494,100,22_01_02_358535,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0494,100,22_01_35_224385,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.050550000000000005,100,21_57_56_391212,0702,2000,3,NSFNet,150,0.08,36.8125,0.182,72.22527472527472,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.050550000000000005,100,21_57_52_700619,0702,2000,3,NSFNet,150,0.08,36.8125,0.182,72.22527472527472,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05500000000000001,100,21_56_44_169313,0702,2000,3,NSFNet,150,0.08,31.249999999999993,0.182,69.78021978021978,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05500000000000001,100,22_01_53_458213,0702,2000,3,NSFNet,150,0.08,31.249999999999993,0.182,69.78021978021978,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.05650000000000001,100,22_00_51_484984,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05650000000000001,100,21_52_00_503790,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05650000000000001,100,22_01_00_550256,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05650000000000001,100,21_51_55_981691,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05650000000000001,100,22_01_35_193161,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05650000000000001,100,22_01_34_377445,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.05650000000000001,100,21_52_43_650628,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05650000000000001,100,21_52_24_010418,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05770000000000001,100,21_52_09_865798,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05770000000000001,100,21_51_55_544284,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05770000000000001,100,22_00_33_989670,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05770000000000001,100,22_01_02_783927,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.058050000000000004,100,22_01_36_596320,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.058050000000000004,100,22_00_32_813575,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.058050000000000004,100,21_51_56_318949,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.058050000000000004,100,21_52_27_983988,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.07475,100,21_51_56_058545,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07475,100,22_01_55_735965,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07475,100,21_56_50_201975,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07475,100,22_02_08_388110,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07475,100,21_51_59_206833,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08299999999999999,100,21_56_50_898623,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08299999999999999,100,21_56_50_203051,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.08299999999999999,100,22_02_07_683216,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08299999999999999,100,21_51_57_528209,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08299999999999999,100,22_01_52_911630,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.08299999999999999,100,21_52_06_081824,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.086,100,21_56_54_049393,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.086,100,21_51_56_326062,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.086,100,22_01_51_127692,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.086,100,21_51_59_206672,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.086,100,21_56_49_168263,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.086,100,22_02_43_125138,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08909999999999998,100,21_56_50_310261,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08909999999999998,100,21_52_04_862113,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08909999999999998,100,22_02_51_018677,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.09335,100,22_02_07_374147,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09335,100,21_51_54_626144,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09335,100,22_01_53_450978,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.09335,100,21_56_49_192250,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09335,100,21_51_57_908946,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09335,100,21_56_43_769461,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0951,100,22_02_41_481022,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0951,100,21_56_53_661322,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0951,100,21_52_02_857821,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.09605,100,21_51_59_020052,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09605,100,22_01_52_172013,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.09605,100,21_51_57_908847,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09605,100,21_56_49_780590,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.09605,100,21_56_50_898460,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09605,100,22_02_06_729438,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09670000000000001,100,21_56_50_933457,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.09670000000000001,100,21_56_50_898064,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09670000000000001,100,21_51_56_795074,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09670000000000001,100,22_02_24_067590,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09670000000000001,100,22_01_52_150064,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10400000000000001,100,21_52_02_250094,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.10400000000000001,100,22_02_41_217583,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.10400000000000001,100,21_56_51_207519,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.1145,100,22_02_43_027154,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.1145,100,21_56_53_850471,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1145,100,21_52_02_249263,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11605000000000001,100,21_51_59_206182,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11605000000000001,100,22_02_44_583292,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.11605000000000001,100,21_56_53_023143,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.123,100,22_02_44_202390,0702,2000,3,NSFNet,150,0.08,-53.75,0.182,32.417582417582416,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.123,100,21_52_02_253082,0702,2000,3,NSFNet,150,0.08,-53.75,0.182,32.417582417582416,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.133,100,21_52_02_103211,0702,2000,3,NSFNet,150,0.08,-66.25000000000001,0.182,26.923076923076916,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1332,100,21_52_09_865735,0702,2000,3,NSFNet,150,0.08,-66.50000000000001,0.182,26.813186813186807,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.13590000000000002,100,21_51_55_361801,0702,2000,3,NSFNet,150,0.08,-69.87500000000001,0.182,25.329670329670318,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.13590000000000002,100,21_57_54_461716,0702,2000,3,NSFNet,150,0.08,-69.87500000000001,0.182,25.329670329670318,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.14075,100,21_57_51_772060,0702,2000,3,NSFNet,150,0.08,-75.93749999999999,0.182,22.66483516483517,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.14120000000000002,100,21_51_55_361528,0702,2000,3,NSFNet,150,0.08,-76.50000000000003,0.182,22.417582417582405,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1598,100,21_51_56_401119,0702,2000,3,NSFNet,150,0.08,-99.75,0.182,12.197802197802195,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1598,100,21_57_54_462028,0702,2000,3,NSFNet,150,0.08,-99.75,0.182,12.197802197802195,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1608,100,21_51_59_763221,0702,2000,3,NSFNet,150,0.08,-101.0,0.182,11.648351648351648,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1675,100,21_57_16_710944,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1675,100,21_51_54_626927,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1675,100,21_57_48_729637,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1675,100,21_51_58_024026,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1682,100,21_51_57_016353,0702,2000,3,NSFNet,150,0.08,-110.24999999999999,0.182,7.582417582417586,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.16885,100,21_57_50_022898,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.16885,100,21_51_54_626777,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.16885,100,21_57_15_895995,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.169,100,21_51_59_950294,0702,2000,3,NSFNet,150,0.08,-111.25,0.182,7.142857142857134,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.16955000000000003,100,21_51_59_763093,0702,2000,3,NSFNet,150,0.08,-111.93750000000004,0.182,6.840659340659319,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1733,100,21_52_04_697206,0702,2000,3,NSFNet,150,0.08,-116.625,0.182,4.780219780219772,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1738,100,21_57_18_003669,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1738,100,21_52_01_158977,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1738,100,21_52_00_490914,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1738,100,21_57_50_031456,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.17385,100,21_51_59_762877,0702,2000,3,NSFNet,150,0.08,-117.3125,0.182,4.478021978021973,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.17385,100,21_51_57_024828,0702,2000,3,NSFNet,150,0.08,-117.3125,0.182,4.478021978021973,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.18234999999999998,100,21_57_49_358437,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.18234999999999998,100,21_57_16_382238,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.18234999999999998,100,21_51_54_694449,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.18234999999999998,100,21_51_58_021372,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_57_16_856060,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.18250000000000002,100,21_52_06_292230,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_52_00_907719,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_51_58_542422,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.18250000000000002,100,21_57_49_358306,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.18250000000000002,100,21_52_00_490917,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.183,100,21_52_00_907473,0702,2000,3,NSFNet,150,0.08,-128.75,0.182,-0.5494505494505499,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.185,100,21_52_00_491170,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.185,100,21_52_06_321921,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.185,100,21_51_55_361523,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.185,100,21_57_47_939240,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.185,100,21_51_58_542489,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.185,100,21_56_50_310076,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.19400000000000003,100,21_57_54_465210,0702,2000,3,NSFNet,150,0.08,-142.50000000000003,0.182,-6.593406593406614,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.19400000000000003,100,21_51_56_401738,0702,2000,3,NSFNet,150,0.08,-142.50000000000003,0.182,-6.593406593406614,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19850000000000004,100,21_52_03_695851,0702,2000,3,NSFNet,150,0.08,-148.12500000000003,0.182,-9.065934065934089,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.19885000000000003,100,21_51_56_401588,0702,2000,3,NSFNet,150,0.08,-148.56250000000003,0.182,-9.258241758241775,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19885000000000003,100,21_57_54_879328,0702,2000,3,NSFNet,150,0.08,-148.56250000000003,0.182,-9.258241758241775,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.2024,100,21_52_03_696642,0702,2000,3,NSFNet,150,0.08,-152.99999999999997,0.182,-11.20879120879121,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.2045,100,21_52_01_163191,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.2045,100,21_51_55_721198,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.2045,100,21_57_53_740654,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/reinforcement_learning/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0517,100,23_10_14_989560,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.1,ucb_bandit
0.0517,100,23_07_53_886801,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.06,ucb_bandit
0.0517,100,23_08_08_474571,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.01,ucb_bandit
0.0517,100,23_08_10_992725,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.2,ucb_bandit
0.05295000000000001,100,23_05_08_658145,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.06,ucb_bandit
0.05295000000000001,100,23_04_47_540683,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.01,ucb_bandit
0.05295000000000001,100,22_52_59_924002,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.01,ucb_bandit
0.05295000000000001,100,23_05_39_014611,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.1,ucb_bandit
0.05295000000000001,100,22_53_41_195527,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.1,ucb_bandit
0.05295000000000001,100,23_07_11_121557,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.2,ucb_bandit
0.05295000000000001,100,22_53_44_682121,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.2,ucb_bandit
0.05465,100,23_14_17_357529,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.01,ucb_bandit
0.05465,100,23_14_46_878760,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.06,ucb_bandit
0.05465,100,23_13_16_156038,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.06,ucb_bandit
0.05465,100,23_13_45_629337,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.1,ucb_bandit
0.05465,100,22_57_48_563742,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.2,ucb_bandit
0.05465,100,22_54_15_090311,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.1,ucb_bandit
0.05465,100,23_13_53_392527,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.01,ucb_bandit
0.05465,100,23_12_16_464690,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.1,ucb_bandit
0.05465,100,23_15_18_063980,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.2,ucb_bandit
0.05465,100,23_15_25_691481,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.1,ucb_bandit
0.05465,100,23_12_16_117486,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.2,ucb_bandit
0.05465,100,23_10_44_653955,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.2,ucb_bandit
0.05465,100,23_08_41_435868,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.01,ucb_bandit
0.05465,100,23_13_54_187936,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.2,ucb_bandit
0.05465,100,23_11_04_726902,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.06,ucb_bandit
0.05465,100,23_03_07_040653,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.2,ucb_bandit
0.05465,100,23_02_37_745883,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.1,ucb_bandit
0.05465,100,23_11_12_444622,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.01,ucb_bandit
0.05465,100,23_10_44_019151,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.1,ucb_bandit
0.05465,100,22_54_12_668017,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.06,ucb_bandit
0.05465,100,23_08_41_988474,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.06,ucb_bandit
0.05465,100,23_02_15_315443,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.01,ucb_bandit
0.05465,100,23_02_15_754824,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.06,ucb_bandit
0.05465,100,23_09_42_683967,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.01,ucb_bandit
0.05465,100,23_10_01_618963,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.2,ucb_bandit
0.05465,100,22_54_10_432501,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.01,ucb_bandit
0.05465,100,23_09_12_580228,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.1,ucb_bandit
0.05465,100,23_11_43_822916,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.06,ucb_bandit
0.056799999999999996,100,23_07_25_527599,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.06,ucb_bandit
0.056799999999999996,100,23_02_05_816104,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.2,ucb_bandit
0.056799999999999996,100,23_07_10_738270,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.1,ucb_bandit
0.056799999999999996,100,23_01_54_382847,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.1,ucb_bandit
0.056799999999999996,100,23_01_35_999802,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.01,ucb_bandit
0.056799999999999996,100,23_01_36_776129,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.06,ucb_bandit
0.056799999999999996,100,23_06_39_292447,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.01,ucb_bandit
0.056799999999999996,100,23_08_08_474577,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.2,ucb_bandit
0.24404999999999996,100,23_00_02_633305,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.2,ucb_bandit
0.24404999999999996,100,22_58_30_252549,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.01,ucb_bandit
0.24404999999999996,100,22_59_08_563300,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.06,ucb_bandit
0.24404999999999996,100,22_59_37_122017,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.1,ucb_bandit
0.2444,100,23_00_34_512775,0701,2000,3,NSFNet,150,0.08,-205.49999999999997,0.182,-34.28571428571429,1.0,-1.0,0.01,ucb_bandit
0.24545,100,22_54_35_116459,0701,2000,3,NSFNet,150,0.08,-206.81249999999997,0.182,-34.862637362637365,1.0,0.0,0.06,ucb_bandit
0.24545,100,22_52_57_221321,0701,2000,3,NSFNet,150,0.08,-206.81249999999997,0.182,-34.862637362637365,1.0,0.0,0.01,ucb_bandit
0.24755,100,23_00_54_973226,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.1,ucb_bandit
0.24755,100,23_01_05_424549,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.2,ucb_bandit
0.24755,100,23_00_35_870432,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.06,ucb_bandit
0.24965,100,22_53_25_627533,0701,2000,3,NSFNet,150,0.08,-212.06250000000006,0.182,-37.170329670329686,1.0,0.0,0.2,ucb_bandit
0.24965,100,22_53_36_846816,0701,2000,3,NSFNet,150,0.08,-212.06250000000006,0.182,-37.170329670329686,1.0,0.0,0.1,ucb_bandit
0.25085,100,22_54_06_966495,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.2,ucb_bandit
0.25085,100,22_54_16_930892,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.1,ucb_bandit
0.25085,100,22_53_04_552738,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.06,ucb_bandit
0.25085,100,22_53_06_059251,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.01,ucb_bandit


==> data/slicing/eight_segments.csv <==
blocking,erlang
0.0082,50
0.0484,100
0.1057,150
0.1523,200
0.1996,250
0.2376,300
0.2697,350
0.3002,400
0.3314,450
0.3471,500


==> data/slicing/one_segments.csv <==
blocking,erlang
0.1921,50
0.1995,100
0.2137,150
0.2335,200
0.2566,250
0.2818,300
0.3068,350
0.3276,400
0.3464,450
0.3583,500


==> data/slicing/two_segments.csv <==
blocking,erlang
0.1056,50
0.1097,100
0.1295,150
0.1603,200
0.1992,250
0.2279,300
0.2603,350
0.2858,400
0.3047,450
0.3228,500


==> data/xt_aware/KSP1/KSP1_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.049826666666666665,2.3246222222222213e-06,1.0,1134.1442004023072,3.024539962706502,6,0.032871949492038186,0.0,0.9671280505079617,0.0,-61.62871137871814,-inf,-inf,-56.85749883152151,-inf,-inf
100,0.12356,2.5600000000000133e-08,1.0,1095.9411674679723,2.8876488042209676,2,0.6158808435003282,0.0,0.3841191564996717,0.0,-35.34708704155452,-54.58778533204217,-inf,-32.381760186599735,-50.922898360559046,-inf
150,0.21398,2.5000000000000047e-07,1.0,1045.502043845038,2.7214186772880655,2,0.7782165555194231,0.0,0.22178344448057682,0.0,-33.10485353257547,-49.71978730186927,-inf,-31.563810355111425,-45.24353451530936,-inf
200,0.28515999999999997,3.3855999999999282e-06,1.0,1003.1459736153602,2.5852234840346693,2,0.8335896077421475,0.0,0.1664103922578525,0.0,-32.23504072096718,-48.1417185153958,-inf,-30.83320689853732,-43.81115535689143,-inf
250,0.33984000000000003,1.4399999999995497e-08,1.0,966.3263680699981,2.4725242658037727,2,0.860347378537147,0.0,0.13965262146285293,0.0,-31.51458978435717,-46.88557414433361,-inf,-30.212201790852703,-42.18792045270189,-inf
300,0.384,5.1984000000000195e-06,1.0,932.1985397907391,2.3716652155666034,2,0.876421994304031,0.0,0.12357800569596902,0.0,-31.115668941167915,-46.580864517628356,-inf,-30.040316572590733,-42.407766944389934,-inf
350,0.41824,1.3542400000000121e-05,1.0,910.5301047066307,2.3016628903939864,2,0.8865430487992112,0.0,0.11345695120078883,0.0,-30.76191866712522,-45.83344277291043,-inf,-29.68101739884302,-41.380473266165794,-inf
400,0.45038,1.9184399999999955e-05,1.0,884.5961199053577,2.2243804245716468,2,0.8946404253246278,0.0,0.10535957467537206,0.0,-30.676778350108506,-45.84232640054546,-inf,-29.80859454796115,-41.46301808908419,-inf
450,0.47362,4.409999999999961e-06,1.0,867.9428376995046,2.1728942699780815,2,0.89980328355389,0.0,0.10019671644611004,0.0,-30.531479872286106,-44.541165300524426,-inf,-29.691494966095075,-39.81483311475982,-inf
500,0.48972,2.0070399999999858e-05,1.0,853.6022172234286,2.1316426614748396,2,0.9031036538561683,0.0,0.09689634614383164,0.0,-30.4450188838763,-45.194333970053584,-inf,-29.56874737353886,-40.95149286461037,-inf
550,0.5112,1.3542400000000121e-05,1.0,840.3371479556623,2.0935249524368595,2,0.9071731206164568,0.0,0.09282687938354323,0.0,-30.4010092249845,-45.44656954809719,-inf,-29.651841437947738,-41.12070756661556,-inf
600,0.53016,5.77599999999974e-07,1.0,826.9381333638803,2.0572919905675953,2,0.910483186323668,0.0,0.08951681367633194,0.0,-30.224445606046437,-44.544777858085844,-inf,-29.52349020478229,-39.85815623183314,-inf


==> data/xt_aware/KSP1/KSP1_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.00998,1.9600000000000103e-08,1.0800181385757175,1165.6386841620906,3.085873020748035,2,0.0,0.4187232880233941,0.0,0.581276711976606,-36.38976920630106,-56.41920960503708,-inf,-31.454787170121726,-52.18072272748693,-inf
100,0.11770000000000001,2.4153199999999988e-05,1.1581453699641882,1108.5993066908725,2.8932901728322644,12,0.0,0.7401702450542939,0.0,0.2598297549457061,-33.48811724935263,-54.52529062919784,-inf,-31.50385382023611,-50.748150106616876,-inf
150,0.22268,2.3039999999999455e-07,1.1531381581113689,1045.4550277992964,2.6899679864745316,2,0.0,0.8129201394776508,0.0,0.18707986052234907,-32.085246949032516,-52.91577918679528,-inf,-30.724355812623575,-50.10676141219636,-inf
200,0.29444000000000004,1.2673599999999858e-05,1.1435911417353204,997.4749700509292,2.544680473934932,2,0.0,0.8381105610561056,0.0,0.1618894389438944,-31.559553256718154,-49.64263007326739,-inf,-30.27500506214771,-46.48964912704078,-inf
250,0.34992,2.82240000000005e-06,1.1247031167806667,958.2725094294747,2.429451913478462,2,0.0,0.8497896786100991,0.0,0.15021032138990098,-31.080693177199407,-48.8748250920655,-inf,-30.059248053842282,-46.30848785621404,-inf
300,0.39232,1.0758400000000034e-05,1.1125696271079866,927.1320330100755,2.334561948209098,2,0.0,0.8593829887346043,0.0,0.14061701126539583,-30.81041551389449,-48.19893222707147,-inf,-29.949184635938856,-45.02511216396367,-inf
350,0.42688,2.5000000000000045e-05,1.0979561152604334,901.4832268560065,2.2638772968952328,2,0.0,0.864167980354835,0.0,0.13583201964516495,-30.45324036391792,-47.504914619946504,-inf,-29.640212928023942,-43.99645337887864,-inf
400,0.45438,2.5000000000000047e-07,1.0975123711267734,881.539139846494,2.202465092705419,2,0.0,0.8700189317752114,0.0,0.1299810682247886,-30.314420313777227,-46.4144761710488,-inf,-29.630616249165943,-42.706222068841804,-inf
450,0.48174,1.3395599999999976e-05,1.0989852052739348,861.2057468130815,2.1428571931362175,2,0.0,0.8749029802771034,0.0,0.12509701972289652,-30.36557828629666,-46.33014672938761,-inf,-29.667370517372813,-42.36163327426134,-inf
500,0.50076,1.1833599999999991e-05,1.0969293268997897,846.5741715901845,2.102915651970832,2,0.0,0.8783733536866689,0.0,0.12162664631333109,-30.26747422827954,-46.90522740300382,-inf,-29.519447847877267,-43.30361997635375,-inf
550,0.5185,3.2400000000004856e-08,1.0941641924667305,832.7477659965821,2.0587635953291206,2,0.0,0.8814269652862735,0.0,0.11857303471372645,-30.17508936214403,-45.59545712841876,-inf,-29.596719532374486,-41.54901980670337,-inf
600,0.5341,4.900000000000475e-07,1.086534761076911,817.2292491053133,2.0185546238000884,2,0.0,0.882494105776045,0.0,0.11750589422395499,-30.114959084614362,-45.88600253577353,-inf,-29.482673691337318,-42.157481420252346,-inf


==> data/xt_aware/KSP1/KSP1_prioritized_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.05329454545454546,4.846042975206613e-06,1.0,1131.8112171026692,3.016348196503483,11,0.09377695959848703,0.0,0.9062230404015129,0.0,-inf,-inf,-inf,-inf,-inf,-inf
250,0.07033333333333334,8.301155555555557e-06,1.0,1123.4648502056282,2.9838534410571658,12,0.314421923548563,0.0,0.6855780764514371,0.0,-inf,-inf,-inf,-inf,-inf,-inf
300,0.0943,1.299599999999989e-06,1.0,1110.8045286940667,2.939190040568935,2,0.4968057370585608,0.0,0.5031942629414392,0.0,-inf,-inf,-inf,-inf,-inf,-inf
350,0.1221,3.609999999999996e-06,1.0,1098.5861556985387,2.8907997968140977,2,0.611373785626107,0.0,0.388626214373893,0.0,-inf,-inf,-inf,-inf,-inf,-inf
400,0.14832,3.6864000000000195e-06,1.0,1083.279897224138,2.840305223516768,2,0.680076031355296,0.0,0.31992396864470396,0.0,-41.78052140368747,-55.172341000910386,-inf,-36.4828732050462,-49.33276576125451,-inf
450,0.17402,1.6899999999999885e-06,1.0,1070.3936765755288,2.795348972796941,2,0.7273133164188514,0.0,0.27268668358114856,0.0,-42.28450476841263,-58.09361541530328,-inf,-36.443570325174335,-54.05908959027906,-inf
500,0.19896,1.0497599999999953e-05,1.0,1056.0833910147674,2.7471476846101957,2,0.761502746308085,0.0,0.238497253691915,0.0,-39.11305191054335,-56.25294728717756,-inf,-33.81115592101605,-51.048789633639245,-inf
550,0.22054,7.952400000000017e-06,1.0,1044.3994201373366,2.707933669348937,2,0.7848411375352902,0.0,0.2151588624647098,0.0,-40.034417943809046,-54.99828202358427,-inf,-36.266282655570016,-50.00000020684594,-inf
600,0.24236000000000002,1.7424000000000045e-06,1.0,1030.4636465594451,2.660793463396711,2,0.8041990126392549,0.0,0.19580098736074514,0.0,-38.961525706085716,-56.51848594208239,-inf,-35.054825081678864,-52.0545835411278,-inf


==> data/xt_aware/KSP1/KSP1_prioritized_first_fit_2.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.002272941176470588,9.905605536332181e-08,1.0462240202172697,1167.2057202005417,3.0969525839191303,119,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.002278655462184874,9.925197373066874e-08,1.0462222641952483,1167.2017043063988,3.0969380011678336,119,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.00509753086419753,6.778852613930804e-07,1.047648328754527,1165.5969625618638,3.0915423844478958,162,0.0,0.00021060139429728288,0.0,0.9997893986057027,-inf,-inf,-inf,-inf,-inf,-inf
200,0.019363478260869565,4.144544423440453e-06,1.0590024880510218,1157.5941727338827,3.06381864674039,69,0.0,0.004080449519853669,0.0,0.9959195504801462,-inf,-inf,-inf,-inf,-inf,-inf
250,0.04474,3.6000000000001232e-09,1.0730900582761398,1143.2015470504866,3.012739597792657,2,0.0,0.005364336871722727,0.0,0.9946356631282773,-42.39136460353042,-62.54754213944199,-inf,-37.235382785650586,-57.79807669809238,-inf
300,0.07522,1.9600000000000344e-08,1.0903569155440143,1126.2269431060545,2.9544899489400236,2,0.0,0.015160050086701574,0.0,0.9848399499132985,-inf,-inf,-inf,-inf,-inf,-inf
350,0.10782,1.587599999999993e-06,1.099310298724399,1110.964557719715,2.897244411422368,2,0.0,0.02172965044252173,0.0,0.9782703495574783,-38.41896843692983,-61.58551740513036,-inf,-32.97569538536063,-58.98663302795009,-inf
400,0.14207000000000003,1.2084299999999962e-05,1.1054162226457231,1093.6097319935086,2.8380668270137024,4,0.0,0.025537383902739963,0.0,0.97446261609726,-40.925186804412064,-58.07373069977763,-inf,-35.82209125768589,-54.39123768404546,-inf
450,0.16752,3.239999999999986e-06,1.1080413703627325,1079.4133884088342,2.7888205861489417,2,0.0,0.027013193977939276,0.0,0.9729868060220608,-38.20140534758295,-56.844280027196746,-inf,-34.07268314204557,-52.11824468689055,-inf
500,0.1955,1.1236000000000114e-06,1.111252659049972,1059.6855300657323,2.728692724162472,2,0.0,0.031505440166209556,0.0,0.9684945598337904,-37.72502340705189,-54.26677788348485,-inf,-33.76750787376105,-51.319666367976915,-inf
550,0.2201,4.928399999999999e-06,1.1136080026594595,1047.390147157872,2.684390677743214,2,0.0,0.0368317800641373,0.0,0.9631682199358627,-37.94167232773897,-52.4070895152562,-inf,-35.23872630298364,-48.22322210774015,-inf
600,0.24276,2.3040000000000786e-07,1.11201317696723,1034.1616908726285,2.6409273463989633,2,0.0,0.03790222128392343,0.0,0.9620977787160766,-35.84623347859634,-55.45604546570289,-inf,-32.4641704452996,-52.405309832687045,-inf


==> data/xt_aware/KSP1/KSP1_prioritized_first_fit_4.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0,,1.0529318,1170.9830353899797,3.1044767194321663,200,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,3.6e-06,8.030400000000001e-10,1.052955990706945,1170.976131251669,3.1044595423322154,200,0.0,0.0,0.0,0.03,-inf,-inf,-inf,-inf,-inf,-inf
150,0.002961,7.555269999999999e-07,1.0647642003158955,1168.933444820773,3.098222132165381,200,0.0,0.04495173109899038,0.0,0.9550482689010097,-inf,-inf,-inf,-inf,-inf,-inf
200,0.01978841121495327,6.712254485107868e-06,1.105335846578713,1159.323220466966,3.0648676513521687,107,0.0,0.16310764318939158,0.0,0.8368923568106085,-inf,-inf,-inf,-inf,-inf,-inf
250,0.04891130434782608,8.518393950850662e-06,1.1415375809027133,1143.9977004749278,3.007751883814998,23,0.0,0.24142003083512512,0.0,0.7585799691648747,-39.79650978137817,-60.89075162111888,-inf,-34.22508282901077,-57.685350259383995,-inf
300,0.08404666666666666,1.3631688888888886e-05,1.1685369881908436,1124.7642089322421,2.9404011614941794,12,0.0,0.3126931823534825,0.0,0.6873068176465176,-39.72081942313772,-58.13088905269555,-inf,-34.22508282901077,-53.94002362870744,-inf
350,0.11928,5.183999999999978e-07,1.1847362497730987,1103.4183580074198,2.8698072692747747,2,0.0,0.3652388663967612,0.0,0.6347611336032388,-39.430375652186214,-56.76095806468715,-inf,-34.22508287932457,-53.20959140045743,-inf
400,0.15084,2.3103999999999805e-06,1.1838086279540547,1086.9971190878205,2.8114051130380258,2,0.0,0.39315167588825006,0.0,0.6068483241117499,-38.77264267098498,-59.49469368914754,-inf,-34.999205894526206,-56.037799924068295,-inf
450,0.18274,3.599999999998874e-09,1.1924478793302677,1069.5642872500111,2.749825668327709,2,0.0,0.4224559548353496,0.0,0.5775440451646504,-35.79589301893991,-55.55780105380971,-inf,-31.582011362393338,-52.11524547640742,-inf
500,0.20686,1.9600000000000344e-08,1.1858447096849347,1052.3883438545226,2.6969151076572775,2,0.0,0.4307293676433197,0.0,0.5692706323566803,-36.983311419460115,-54.59234067564532,-inf,-33.34677946098847,-50.66980767427066,-inf
550,0.23454,7.507599999999958e-06,1.185038065440247,1035.9052457599641,2.645356681383671,2,0.0,0.4532446240015546,0.0,0.5467553759984454,-37.09995726371022,-53.548740586908906,-inf,-34.22508278571748,-50.61710020179896,-inf
600,0.25686,1.2816399999999998e-05,1.176134164543519,1026.0113300070568,2.610100637143214,2,0.0,0.4649119115490739,0.0,0.5350880884509261,-36.724036825645705,-53.38240959785422,-inf,-34.082678778159064,-50.25772913313701,-inf


==> data/xt_aware/KSP1/KSP1_prioritized_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0,,1.0529318,1170.9830353899797,3.1044767194321663,200,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,3.8e-06,1.19356e-09,1.0529698018310845,1170.9774669307803,3.1044599922541365,200,0.0,0.005318181818181817,0.0,0.014681818181818183,-inf,-inf,-inf,-inf,-inf,-inf
150,0.0032648,1.00357696e-06,1.073934619806046,1168.980628099178,3.097884944450699,200,0.0,0.3555795906561838,0.0,0.6444204093438163,-inf,-inf,-inf,-inf,-inf,-inf
200,0.02128933333333333,6.606579555555556e-06,1.1241542096233474,1159.0466547125407,3.0623395249559784,90,0.0,0.6042095817583134,0.0,0.3957904182416866,-55.2353122037999,-65.90077463452123,-inf,-51.048790254176346,-62.50523285071345,-inf
250,0.0516,1.0240000000000053e-07,1.1690215362691754,1142.2113823081263,3.0021401340985028,2,0.0,0.7151413791528549,0.0,0.28485862084714514,-37.00815200348313,-64.42744843930774,-inf,-31.214783148165132,-61.594356455396465,-inf
300,0.08656285714285714,1.581953469387755e-05,1.1923241688316026,1123.6123705469856,2.934775947324795,14,0.0,0.7650582516551161,0.0,0.234941748344884,-39.204493724925975,-60.22444694943924,-inf,-33.46119975070521,-55.01689466894993,-inf
350,0.12188,4.0000000000000074e-06,1.199202121809337,1104.3187676156988,2.869594371827967,2,0.0,0.802752165576404,0.0,0.1972478344235959,-38.06967406977336,-56.96905965842919,-inf,-33.06712924412353,-53.16547221651977,-inf
400,0.15548,7.744000000000101e-07,1.1980133639019184,1087.01433008013,2.8079429029309555,2,0.0,0.817972092795443,0.0,0.18202790720455697,-38.4976655706228,-56.37190141959701,-inf,-35.25727780410672,-54.19603230203961,-inf
450,0.18430000000000002,8.099999999999965e-07,1.203093811511288,1068.582484430055,2.748562401878563,2,0.0,0.832445221176199,0.0,0.167554778823801,-37.26655835147908,-54.20600938491983,-inf,-34.087200197464,-51.82756673219602,-inf
500,0.21136,8.761600000000025e-06,1.1920665537167856,1051.4110356962756,2.692563588146219,2,0.0,0.8416833780043689,0.0,0.15831662199563104,-36.75086631903004,-53.455264650957936,-inf,-33.9617936729677,-50.17937633276318,-inf
550,0.23514,1.2816399999999998e-05,1.1995435446983762,1037.4143169815288,2.647969382299865,2,0.0,0.8482487442672315,0.0,0.1517512557327686,-38.50172328478513,-54.72374082602559,-inf,-35.65930422505403,-51.059155199794624,-inf
600,0.25783999999999996,1.8496000000000005e-06,1.1886049942344186,1023.2403455779244,2.6028719141974204,2,0.0,0.8528475254730713,0.0,0.1471524745269287,-36.37625777481369,-54.080079461629495,-inf,-33.19288810306095,-50.469489920526875,-inf


==> data/xt_aware/KSP3/KSP3_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.048696,1.9043840000000012e-06,1.0,1134.9216469959215,3.0266669679997205,5,0.011317280965850465,0.0,0.9886827190341496,0.0,-61.64840730734718,-inf,-inf,-56.87719476015055,-inf,-inf
100,0.09907555555555556,1.224406913580247e-05,1.0,1114.7304820184784,2.9363983022694504,9,0.5121137315675807,0.0,0.4878862684324194,0.0,-34.81014329150861,-50.91414047513581,-inf,-32.39863552660411,-45.76605186196882,-inf
150,0.18380000000000002,2.7040000000000687e-07,1.0,1064.5384360758699,2.7744290565840917,2,0.7418024921643872,0.0,0.2581975078356128,0.0,-32.46353747782905,-48.60936410645812,-inf,-31.128782311052518,-44.200194204436734,-inf
200,0.2551,6.4515999999999324e-06,1.0,1027.1526259401635,2.651914204646827,2,0.8139876111407574,0.0,0.18601238885924265,0.0,-31.336642625312994,-46.61671759513632,-inf,-30.234794716509356,-42.15997306967183,-inf
250,0.30911999999999995,2.6896000000000085e-06,1.0,991.2917717597534,2.5411286004966405,2,0.846485382031635,0.0,0.15351461796836496,0.0,-30.825896998659395,-45.46649263883623,-inf,-29.857847795457594,-41.379250762338145,-inf
300,0.3549,2.134440000000012e-05,1.0,964.1251120297048,2.4471200381533014,2,0.866297215898843,0.0,0.133702784101157,0.0,-30.638617856499856,-45.106700250774104,-inf,-29.935262785969044,-40.64685435383312,-inf
350,0.3903,2.131599999999968e-06,1.0,939.8269749763899,2.372705078788055,2,0.878411987907588,0.0,0.12158801209241199,0.0,-30.643910503619654,-45.702647308736,-inf,-29.479658517467506,-41.081654745778735,-inf
400,0.42036,7.617599999999916e-06,1.0,920.8814560723936,2.3164738169238808,2,0.8871122129424983,0.0,0.11288778705750169,0.0,-30.16326696944131,-44.631176970303166,-inf,-29.51866307065125,-40.22692207176575,-inf
450,0.44664,9.000000000000015e-06,1.0,903.8327457746923,2.2650982223482767,2,0.8937546815620983,0.0,0.10624531843790183,0.0,-30.20995936287694,-45.38045968970248,-inf,-29.541539886819244,-40.93144626539452,-inf
500,0.46804,2.6896000000000085e-06,1.0,891.4410962238259,2.225493693487116,2,0.8986068979339388,0.0,0.10139310206606125,0.0,-30.08159089140621,-44.3074128035147,-inf,-29.3406044630278,-39.643548052036856,-inf
550,0.48958,9.12039999999997e-06,1.0,876.2384560785941,2.1818069517878755,2,0.9030724569067781,0.0,0.09692754309322198,0.0,-29.996985521158734,-46.34786367944878,-inf,-29.231350466305788,-42.18388238191444,-inf
600,0.50388,3.0470399999999663e-05,1.0,863.0756944843263,2.1523680325790133,2,0.9058278692391373,0.0,0.09417213076086264,0.0,-29.768639125139455,-43.750204179475666,-inf,-29.046304522255358,-38.86265514009049,-inf


==> data/xt_aware/KSP3/KSP3_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0031826,5.5341724e-07,1.0882432928870127,1171.3176183312908,3.098377157591327,200,0.0,0.20760320853218936,0.0,0.7923967914678107,-36.90472089738769,-55.25558168117279,-inf,-32.00106791782529,-49.934956791732965,-inf
100,0.0803490909090909,1.144555371900827e-05,1.1662918129589803,1135.5976911682187,2.961661310835096,11,0.0,0.639308960280206,0.0,0.3606910397197941,-32.62934295449563,-51.984625244185665,-inf,-30.963677115174853,-50.31554333035997,-inf
150,0.1784,2.958399999999998e-06,1.1472791501872726,1075.7823493366989,2.775855687786704,2,0.0,0.7746254339735072,0.0,0.22537456602649275,-31.238460223872377,-50.63564489336832,-inf,-30.04393525292881,-47.69067070856213,-inf
200,0.25532,4.840000000000033e-06,1.1336964941920484,1028.8371848695015,2.6300492521899645,2,0.0,0.8131489253323247,0.0,0.18685107466767523,-30.72099282846038,-49.545184421086,-inf,-29.66672036730724,-47.40107317944542,-inf
250,0.31304,1.41376000000001e-05,1.1119867318303163,991.4193654672276,2.5139577663160635,2,0.0,0.8340524685551846,0.0,0.16594753144481547,-30.371604110401936,-47.63890505209295,-inf,-29.525962672011214,-44.639009060055926,-inf
300,0.35704,4.6656000000001e-06,1.111455685972891,963.6743641850637,2.426673398922839,2,0.0,0.8468938338076197,0.0,0.1531061661923802,-30.192061079012007,-47.952802893974095,-inf,-29.555849255774703,-44.72220978124197,-inf
350,0.3953,7.075599999999977e-06,1.1052737429655224,938.9776569968335,2.3505172654825572,2,0.0,0.8569564446566651,0.0,0.14304355534333496,-30.033789403466145,-46.35730709684631,-inf,-29.374007823956475,-43.016860504339,-inf
400,0.42578,1.197160000000013e-05,1.1086582040497146,920.556074401917,2.3070839745516603,2,0.0,0.8619418031921475,0.0,0.13805819680785253,-29.841746628980452,-46.34930065385089,-inf,-29.179841557898605,-42.92716981444656,-inf
450,0.45388,3.534399999999973e-06,1.1124426857622924,900.7256743123754,2.2379744672570023,2,0.0,0.868279975021786,0.0,0.13172002497821397,-29.934492293997288,-46.31023492653724,-inf,-29.31074876268127,-42.460290256498546,-inf
500,0.471,1.5054400000000172e-05,1.104896817688088,888.2500578232518,2.2103805890961947,2,0.0,0.8697677608367198,0.0,0.13023223916328028,-29.63943902185118,-46.24163260427926,-inf,-29.129049850451278,-42.09092638767874,-inf
550,0.49324,1.0000000000000019e-06,1.1077874799748213,870.8305030001004,2.169848137193339,2,0.0,0.8734864284370016,0.0,0.1265135715629983,-29.659008232144785,-45.36054782302526,-inf,-29.066857309303018,-41.257995989660294,-inf
600,0.5038,1.4137599999999892e-05,1.1017906239582262,867.8831107778425,2.165227452779052,2,0.0,0.8769906524744944,0.0,0.12300934752550555,-29.639302189369335,-45.179160834741,-inf,-29.167213032417905,-41.302966902305755,-inf


==> data/xt_aware/KSP3/KSP3_prioritized_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.048144,1.7949439999999978e-06,1.0,1135.0155392304773,3.027558718117103,5,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.04976666666666666,1.9074222222222272e-06,1.0,1134.2585490905603,3.02418503714368,6,0.0317822686400983,0.0,0.9682177313599016,0.0,-inf,-inf,-inf,-inf,-inf,-inf
250,0.057815,3.988774999999999e-06,1.0,1131.723739797287,3.00573835147836,8,0.1638834192438613,0.0,0.8361165807561387,0.0,-inf,-inf,-inf,-inf,-inf,-inf
300,0.07641333333333333,7.782044444444452e-06,1.0,1123.1481033283997,2.968151431347717,9,0.36730117088420644,0.0,0.6326988291157937,0.0,-39.29740368629926,-62.692426901996384,-inf,-33.43327036853452,-60.10219185866279,-inf
350,0.099396,1.3172624000000006e-05,1.0,1112.5960697772543,2.9257837379188403,10,0.5148412642812057,0.0,0.48515873571879436,0.0,-41.10640493130556,-63.12369942105556,-inf,-35.194182959091336,-57.10309950777594,-inf
400,0.12467999999999999,3.6863999999999928e-06,1.0,1097.741630232918,2.8780054080414184,2,0.6194158370125347,0.0,0.3805841629874652,0.0,-38.074590745039565,-63.337083183894734,-inf,-32.46417023845396,-60.07968950355868,-inf
450,0.15219,1.0963499999999974e-05,1.0,1083.1321055767721,2.828211346731282,4,0.681748954375093,0.0,0.3182510456249071,0.0,-39.746683483756286,-53.890195192289056,-inf,-34.524715062785205,-48.751706919322444,-inf
500,0.17397142857142853,2.9535412244897985e-05,1.0,1070.7410424315913,2.783729112109952,7,0.7221211343980443,0.0,0.2778788656019558,0.0,-38.65913322312432,-55.57892224046044,-inf,-33.255982698930204,-51.65121145852023,-inf
550,0.197096,2.8193664000000046e-05,1.0,1055.8178083864464,2.7365396628564076,5,0.7557371262168293,0.0,0.24426287378317074,0.0,-40.471826931699475,-52.72777618155905,-inf,-37.57522825422131,-47.82008900794801,-inf
600,0.21747,2.8189900000000026e-05,1.0,1046.4712754357581,2.703986877329829,4,0.7772744251046244,0.0,0.22272557489537556,0.0,-37.59556465654471,-51.04813379433406,-inf,-34.761931353318836,-47.114278265090945,-inf


==> data/xt_aware/KSP3/KSP3_prioritized_first_fit_2.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.002272941176470588,9.905605536332181e-08,1.0462240202172697,1167.2057202005417,3.0969525839191303,119,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.0022745762711864404,9.876380350474003e-08,1.0462281634616595,1167.206753968638,3.096946921442378,118,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.002913220338983051,1.620692904337834e-07,1.0467878429039648,1167.4091750790474,3.09564407815787,118,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.008477037037037036,1.2433986282578874e-06,1.0505302314062175,1166.4380648685906,3.0836252213066087,108,0.0,4.170837504170838e-05,0.0,0.9999582916249584,-inf,-inf,-inf,-inf,-inf,-inf
250,0.022786666666666667,3.165073504273504e-06,1.064830830833951,1160.1770546512942,3.0510865383476715,39,0.0,0.0004091745555812604,0.0,0.9995908254444188,-40.64038382353786,-59.79705497974359,-inf,-34.894550725316904,-55.02593305893237,-inf
300,0.04587652173913044,7.69835311909263e-06,1.0841250236031743,1147.7576120508675,3.002754429837888,23,0.0,0.0009491763655290193,0.0,0.9990508236344711,-39.787585746555564,-57.2916249179212,-inf,-34.488372759203884,-52.81045418417008,-inf
350,0.07152,5.775999999999951e-07,1.097041746643742,1134.4831312250392,2.953900675043708,2,0.0,0.0019487997026825204,0.0,0.9980512002973175,-39.24383863675844,-58.1763663274564,-inf,-33.97684692281188,-54.35345445552541,-inf
400,0.10294,2.624400000000011e-06,1.1094472136667357,1118.360775405441,2.8964100579928287,2,0.0,0.004448321181067899,0.0,0.995551678818932,-39.43053592951487,-56.66149773006316,-inf,-35.08422903850956,-52.06479823376864,-inf
450,0.13341666666666666,3.215398888888886e-05,1.1123663824210086,1101.2957126584295,2.840691531943896,12,0.0,0.01123893068338897,0.0,0.988761069316611,-37.6380540563035,-53.998310110503944,-inf,-33.755117249982135,-49.9888070438999,-inf
500,0.15984,3.239999999999986e-06,1.1122461919327775,1084.0561334998017,2.7875159674039676,2,0.0,0.013877967236734632,0.0,0.9861220327632654,-36.52649129291148,-53.4949821666795,-inf,-34.03485079273911,-50.06556609332611,-inf
550,0.19045,2.0695499999999938e-05,1.1148884248914275,1068.1586148948709,2.733417167868036,4,0.0,0.019627391223327857,0.0,0.9803726087766721,-36.51186455463806,-53.31474490599598,-inf,-33.54050943614347,-49.61225546813543,-inf
600,0.2086,3.385599999999979e-06,1.1103646255154143,1055.9615684553685,2.6922943374929833,2,0.0,0.022501619744187976,0.0,0.9774983802558119,-36.051700461849435,-52.44346229791843,-inf,-33.20149825132567,-47.58009727589493,-inf


==> data/xt_aware/KSP3/KSP3_prioritized_first_fit_4.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0,,1.0529318,1170.9830353899797,3.1044767194321663,200,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,4.0000000000000003e-07,1.5839999999999994e-11,1.0529532208008319,1170.9843271467016,3.1044765922781936,200,0.0,0.0,0.0,0.01,-inf,-inf,-inf,-inf,-inf,-inf
150,0.0003662,3.4721560000000004e-08,1.0609131629203592,1171.5820227054996,3.103587558061436,200,0.0,0.003636779886779886,0.0,0.9963632201132201,-inf,-inf,-inf,-inf,-inf,-inf
200,0.005321199999999999,1.10459056e-06,1.0936568197184164,1170.7615242188901,3.091013590112581,200,0.0,0.01802041422754387,0.0,0.9819795857724561,-42.57789257751645,-59.67739312809073,-inf,-36.85749717675659,-57.24261438130445,-inf
250,0.020441428571428572,3.7587979591836734e-06,1.150934611609718,1165.0988749816204,3.0559647160189294,56,0.0,0.07317075233611048,0.0,0.9268292476638896,-39.81688207451671,-61.323539885693265,-inf,-34.225082740362616,-58.12264780465205,-inf
300,0.048691428571428566,1.0271640816326529e-05,1.1925334544957644,1150.329793078222,2.9973383039975845,28,0.0,0.14342405042410972,0.0,0.8565759495758902,-39.629386679876475,-59.40901416485856,-inf,-34.35097413859313,-56.29334096879218,-inf
350,0.08046736842105263,1.9641777285318548e-05,1.2050554378267975,1131.7922909646907,2.933951941185878,19,0.0,0.2020288225712927,0.0,0.7979711774287074,-37.3537116036791,-56.943623733214466,-inf,-32.64900440331354,-54.662091828768524,-inf
400,0.11431384615384615,2.7220639053254433e-05,1.2068308628768305,1111.1448114444843,2.867244928334347,13,0.0,0.2717123542920368,0.0,0.7282876457079633,-38.211844015091344,-54.78735449037123,-inf,-34.874491238635315,-52.40610342699149,-inf
450,0.1434,3.097600000000041e-06,1.2019152063813898,1094.483167500095,2.8146529258206634,2,0.0,0.31564593605637975,0.0,0.6843540639436203,-37.134856307981195,-54.65870186341911,-inf,-34.0671402679886,-52.710394367000184,-inf
500,0.17186,7.2899999999999675e-06,1.1957756883649182,1076.1148463794175,2.7571227961792744,2,0.0,0.35834421183747417,0.0,0.6416557881625258,-36.28713558094767,-55.37155217496238,-inf,-33.91350320958804,-51.992094048357785,-inf
550,0.20192,1.665706666666665e-05,1.1933685087844277,1057.2137453520036,2.6965458347952036,3,0.0,0.39840889054076517,0.0,0.6015911094592349,-35.53182402988091,-52.286212776666034,-inf,-33.01329724843937,-49.27658199167274,-inf
600,0.22126,7.728399999999948e-06,1.1797307152931569,1042.43963675552,2.652809586582448,2,0.0,0.41918789218146496,0.0,0.5808121078185351,-35.88790828725975,-53.06750900696567,-inf,-33.42885921166834,-50.12776687445773,-inf


==> data/xt_aware/KSP3/KSP3_prioritized_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0,,1.0529318,1170.9830353899797,3.1044767194321663,200,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,4.0000000000000003e-07,1.5839999999999994e-11,1.0529632209448376,1170.9851692672712,3.104478740740659,200,0.0,0.0,0.0,0.01,-inf,-inf,-inf,-inf,-inf,-inf
150,0.000314,3.6364e-08,1.0679892170728875,1171.7677891298579,3.103852024634059,200,0.0,0.1613307393278702,0.0,0.8336692606721298,-38.40405506129916,-inf,-inf,-32.46417127268228,-inf,-inf
200,0.0042,1.6000000000000083e-09,1.1112271058207108,1171.8232176845838,3.091944329745342,2,0.0,0.17171625544267055,0.0,0.8282837445573294,-39.42083427887321,-62.42753511865412,-inf,-33.64516666876062,-58.70053842114379,-inf
250,0.022632413793103455,4.810397621878715e-06,1.1886473277291103,1164.847415384445,3.051822910654763,58,0.0,0.4741132925081835,0.0,0.5258867074918164,-38.20730951057209,-60.519483816594985,-inf,-32.69279988984112,-58.867741548814436,-inf
300,0.051822222222222214,1.170101728395062e-05,1.2243442969915082,1148.806285919289,2.9916908977229903,27,0.0,0.6424014936172934,0.0,0.3575985063827067,-39.981876958474665,-56.14618402446833,-inf,-36.33361643044828,-53.424294400304795,-inf
350,0.08363999999999999,1.600000000000036e-07,1.2313944482464623,1130.4430257834715,2.927620603241887,2,0.0,0.7343281305142673,0.0,0.2656718694857326,-38.108073248446345,-56.1367114065174,-inf,-33.97202456273512,-52.721443845149636,-inf
400,0.11744533333333332,3.1078371555555565e-05,1.2301046434777194,1109.6308053424036,2.8614009442812356,15,0.0,0.7679787390333258,0.0,0.23202126096667428,-37.07532206144855,-54.84404764688945,-inf,-33.47874725024864,-53.00455172476556,-inf
450,0.14678000000000002,1.0000000000000573e-08,1.2181620071467734,1091.5269243578446,2.80498613330784,2,0.0,0.7999722841595506,0.0,0.20002771584044945,-36.91880575126739,-53.591280259145826,-inf,-34.156688738841936,-50.41112606199505,-inf
500,0.17849600000000002,2.4625024000000062e-05,1.217599418557758,1073.014839554437,2.7441361636394173,5,0.0,0.8180483452689025,0.0,0.18195165473109748,-36.02522354515144,-53.70273902252699,-inf,-33.15298311314029,-50.79017103251941,-inf
550,0.19986,1.2250000000000022e-05,1.2128674355442528,1056.7480196092356,2.6958881388181535,2,0.0,0.8309210719276513,0.0,0.1690789280723487,-36.49530533628977,-53.80777629034739,-inf,-33.97684726755464,-50.57755359385165,-inf
600,0.22566666666666668,1.8752355555555504e-05,1.1968005813279972,1044.949216810938,2.6541731317014485,3,0.0,0.8373661674087008,0.0,0.16263383259129913,-35.89571143822023,-53.17636580724162,-inf,-33.46787672716604,-50.196369971954915,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.07468,1.2959999999999944e-07,1.0,1258.6840072737843,2.9571476669484182,2,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.08642,6.724000000000021e-07,1.0,1230.9377719069953,2.898281294491859,2,0.18433861685671066,0.0,0.8156613831432893,0.0,-39.76123245020878,-inf,-inf,-34.225083516632736,-inf,-inf
150,0.15528,6.969600000000018e-06,1.0,1171.004199151495,2.7656933023660173,2,0.5769484429661066,0.0,0.42305155703389347,0.0,-36.69212674714948,-60.686582708665156,-inf,-32.3289314075044,-57.02023074373554,-inf
200,0.2294,9.000000000000015e-06,1.0,1115.0845263270057,2.63500590871723,2,0.7171815986814496,0.0,0.2828184013185503,0.0,-34.64192072033469,-58.656734913223325,-inf,-31.67577068120313,-55.38118732521668,-inf
250,0.28996,3.534399999999973e-06,1.0,1071.8451823181433,2.526678646195268,2,0.774405836341757,0.0,0.22559416365824309,0.0,-33.798832769099675,-56.7181888995216,-inf,-32.35773279551812,-52.85831080967824,-inf
300,0.33836,7.056000000000125e-07,1.0,1036.7821987251332,2.4426025997645238,2,0.8036519149668839,0.0,0.19634808503311613,0.0,-32.81208757481407,-54.734920091769,-inf,-31.652179806089876,-52.48583023548194,-inf
350,0.38482,2.9159999999998374e-07,1.0,1001.9580577731728,2.35250524492631,2,0.8239241845378686,0.0,0.17607581546213136,0.0,-32.238557564061935,-53.47837578342718,-inf,-31.104290677105574,-50.766847627253284,-inf
400,0.41576,4.840000000000033e-06,1.0,977.9629970997378,2.2932897407186337,2,0.8289482198971194,0.0,0.1710517801028806,0.0,-31.642900075914078,-53.180767809507316,-inf,-30.62879958014274,-49.82813464068329,-inf
450,0.4475,4.409999999999961e-06,1.0,950.4040526538225,2.2227553999213487,2,0.8425878733498778,0.0,0.15741212665012216,0.0,-31.423548533057843,-53.619918454891675,-inf,-30.3153406230792,-52.298176999722244,-inf
500,0.47274,3.6000000000005393e-09,1.0,931.59713900425,2.173055239280094,2,0.8457500357610928,0.0,0.1542499642389073,0.0,-31.343033311556336,-52.804915591055,-inf,-30.60122080661021,-50.44463040892269,-inf
550,0.49212,1.8496000000000005e-06,1.0,914.0219141692568,2.1349853649195456,2,0.8479239063020387,0.0,0.15207609369796127,0.0,-30.99862839586681,-51.84036545888047,-inf,-30.28289192948212,-49.317107431784706,-inf
600,0.5137,6.759999999999088e-08,1.0,896.7850715997821,2.0951012358822463,2,0.8549365625721747,0.0,0.14506343742782535,0.0,-30.831860904637264,-51.030178833910476,-inf,-30.16775990144613,-48.082519511589354,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.00026000000000000003,4.345454545454546e-08,1.0854715196740798,1303.5622250126696,3.06817753001298,22,0.0,0.23476485635576544,0.0,0.7652351436442345,-40.8537880802345,-67.2908389993725,-inf,-34.8945505184712,-62.12088933011793,-inf
100,0.0592,2.3039999999999788e-07,1.196002649764677,1241.4339359213855,2.933382045768333,2,0.0,0.6594315915582472,0.0,0.34056840844175296,-35.59042089632695,-60.4057837927434,-inf,-31.826913739364407,-58.09541922129731,-inf
150,0.16014,3.3639999999999674e-07,1.2353254091373564,1164.1929909305184,2.7480445182269686,2,0.0,0.7716895304796003,0.0,0.22831046952039963,-33.1301076794918,-59.68130691633682,-inf,-31.388637865038504,-58.68112424120966,-inf
200,0.24372,3.6864000000000195e-06,1.2238371082943493,1100.0075146731974,2.5968724993961407,2,0.0,0.8132037725526229,0.0,0.18679622744737706,-32.60821396682134,-61.435545684282324,-inf,-31.91408653093349,-58.825464997767504,-inf
250,0.30757999999999996,1.0627600000000084e-05,1.204848862244361,1052.5263816972524,2.4823972778285945,2,0.0,0.8329387071103828,0.0,0.16706129288961724,-31.7781019183997,-56.43129736304469,-inf,-31.208671921206623,-55.05293591163819,-inf
300,0.35902,4.839999999999911e-08,1.1949210188135524,1007.4652206665686,2.3720846842698196,2,0.0,0.8475292258883705,0.0,0.15247077411162946,-31.2853629147346,-54.9448837376851,-inf,-30.618927583378145,-52.97931245594349,-inf
350,0.3985,1.142439999999996e-05,1.173811058629564,974.9831253326367,2.302054066658509,2,0.0,0.8549035467701479,0.0,0.1450964532298521,-31.32045737297397,-54.476415968630704,-inf,-30.43726722264498,-51.05555259086218,-inf
400,0.43045999999999995,1.2816399999999998e-05,1.1703712668145938,953.3496645308613,2.2366582983687384,2,0.0,0.8620829678815555,0.0,0.1379170321184445,-30.79340131801088,-53.5672050166993,-inf,-30.132191155845373,-51.87804150545425,-inf
450,0.46194,3.7635999999999893e-06,1.156272003780248,927.5360222967323,2.1770635200212443,2,0.0,0.866084688318943,0.0,0.13391531168105694,-30.54836478519928,-54.20901278384623,-inf,-29.979267897546883,-53.68398655921928,-inf
500,0.48558,3.7699600000000075e-05,1.1386613309837743,905.8093104173321,2.1312604110186966,2,0.0,0.8706400688544292,0.0,0.12935993114557076,-30.435622799229538,-51.23219466593805,-inf,-29.958304276369525,-49.16972031313123,-inf
550,0.5082,1.7423999999999679e-06,1.1369511250206528,888.7385355389715,2.0921836450032316,2,0.0,0.8751257310802323,0.0,0.12487426891976762,-30.41290603410281,-51.68756996878802,-inf,-30.024979307271117,-49.318787812853856,-inf
600,0.52452,1.8496000000000759e-06,1.1311760917561748,867.0446476430562,2.0365177828291037,2,0.0,0.8764566571022174,0.0,0.1235433428977825,-30.38583164101044,-51.46498008807277,-inf,-29.947665264851505,-49.61375071511836,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_prioritized_first_fit_1.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.07468,1.2959999999999944e-07,1.0,1258.6840072737843,2.9571476669484182,2,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.07264000000000001,1.4399999999999993e-06,1.0,1242.2367868384913,2.923294674663554,2,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.07128000000000001,7.056000000000008e-07,1.0,1239.0489753133638,2.9149538972737243,2,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.07236,4.355199999999984e-06,1.0,1237.4895914361925,2.9113539309271648,6,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
250,0.07194666666666667,5.013688888888891e-06,1.0,1237.0454354047724,2.9095470165946558,6,0.0,0.0,1.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
300,0.07431333333333333,4.357555555555559e-06,1.0,1234.5408510056911,2.9033144367868364,6,0.03150379987219339,0.0,0.9684962001278065,0.0,-inf,-inf,-inf,-inf,-inf,-inf
350,0.08552,3.171199999999994e-06,1.0,1222.879666182999,2.8796123990310534,3,0.1707141583767822,0.0,0.8292858416232178,0.0,-inf,-inf,-inf,-inf,-inf,-inf
400,0.10274,1.6899999999999885e-06,1.0,1206.3551200578963,2.8443496393547103,2,0.331862775418821,0.0,0.6681372245811791,0.0,-inf,-inf,-inf,-inf,-inf,-inf
450,0.12208,7.056000000000008e-07,1.0,1191.2632965144658,2.8076831310165886,2,0.44619982278791137,0.0,0.5538001772120886,0.0,-62.10676633357674,-inf,-inf,-56.08616642029712,-inf,-inf
500,0.1433,3.7635999999999893e-06,1.0,1172.636530535395,2.7656811499175364,2,0.5317880659484908,0.0,0.4682119340515092,0.0,-42.9775073665852,-62.793881972949606,-inf,-37.235382785650586,-59.681245537605044,-inf
550,0.16466,7.395999999999994e-07,1.0,1157.61317358659,2.729818106824407,2,0.5978923418024433,0.0,0.40210765819755667,0.0,-61.66540329451549,-inf,-inf,-55.64480338123587,-inf,-inf
600,0.18547999999999998,5.760000000000197e-08,1.0,1141.8184972813638,2.693496447475762,2,0.6455798004746873,0.0,0.3544201995253127,0.0,-41.350081664893956,-59.89242010782033,-inf,-35.98599541956759,-57.2498345738553,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_prioritized_first_fit_2.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.008,6.400000000000033e-09,1.0605442202818953,1296.4635324388803,3.047763922818958,2,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.007601999999999999,1.74476e-07,1.0594861046641983,1282.8802967810632,3.02070394163239,20,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.007529600000000002,4.587878400000001e-07,1.0591523418694202,1277.7196962831724,3.01236140793114,50,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.007734074074074075,5.193574759945131e-07,1.0590386974496704,1275.348895385195,3.008487969040558,54,0.0,0.0,0.0,1.0,-inf,-inf,-inf,-inf,-inf,-inf
250,0.012512,1.8306560000000002e-06,1.0609792665717312,1268.432832457013,2.9962124738564753,55,0.0,0.0003509310177074867,0.0,0.9996490689822924,-inf,-inf,-inf,-inf,-inf,-inf
300,0.027479999999999997,1.6000000000000083e-09,1.0742195796722616,1251.957836557552,2.96262206629356,2,0.0,0.0007267441860465116,0.0,0.9992732558139534,-inf,-inf,-inf,-inf,-inf,-inf
350,0.05018,4.356000000000011e-07,1.085132677785372,1233.1621278878224,2.9234124016048466,2,0.0,0.003603436420001805,0.0,0.9963965635799983,-40.39938708157347,-70.02672113030405,-inf,-34.50537002364407,-64.53377690947397,-inf
400,0.07616,3.135999999999977e-07,1.096337142191043,1214.1702307356109,2.8753082228456037,2,0.0,0.00787085312632758,0.0,0.9921291468736724,-40.7650544904605,-59.79824045529392,-inf,-35.096585068839616,-58.05909249558111,-inf
450,0.10312,4.0960000000000213e-07,1.1023979536633768,1193.1661804777405,2.8242755094486904,2,0.0,0.013964851332294486,0.0,0.9860351486677055,-41.93013196858651,-66.58417908267245,-inf,-36.26628253146259,-62.32067935482636,-inf
500,0.12963999999999998,5.775999999999951e-07,1.1126908539233782,1172.4693256812216,2.7729827917963754,2,0.0,0.01914683559729315,0.0,0.9808531644027069,-43.53649175499732,-68.27019584336804,-inf,-37.90485047511101,-62.61671903762018,-inf
550,0.15366000000000002,2.371599999999999e-06,1.1151376939150195,1156.739516221372,2.7304239253145317,2,0.0,0.01887603655280286,0.0,0.9811239634471971,-39.38693331333976,-56.7569595644082,-inf,-33.750836351127184,-54.35345445552541,-inf
600,0.17822,4.356000000000103e-07,1.1236091599363496,1137.1366051715734,2.6852878656537573,2,0.0,0.02378865306332995,0.0,0.97621134693667,-41.440860691529515,-62.20207301834225,-inf,-35.77410287210888,-59.15268609874205,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_prioritized_first_fit_4.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,5.333333333333334e-06,1.8488888888888888e-10,1.0819728806218918,1303.9514040483568,3.0689015460122846,45,0.0,0.0,0.0,0.13333333333333333,-inf,-inf,-inf,-inf,-inf,-inf
100,1.7021276595744682e-06,6.51878678134903e-11,1.078749921162804,1287.5662406961005,3.0390284766949596,47,0.0,0.0,0.0,0.0425531914893617,-inf,-inf,-inf,-inf,-inf,-inf
150,1.63265306122449e-06,6.26405664306539e-11,1.0777829833193329,1283.4837943777604,3.031290213486114,49,0.0,0.0,0.0,0.04081632653061224,-inf,-inf,-inf,-inf,-inf,-inf
200,0.0007320754716981131,2.270541829832681e-07,1.0811801667475074,1280.158892336881,3.025806561406453,53,0.0,0.008569515169708504,0.0,0.9725625603019896,-inf,-inf,-inf,-inf,-inf,-inf
250,0.00787076923076923,2.1476686390532547e-06,1.1014222086198142,1270.65198738677,3.007907972026727,52,0.0,0.05726221284081137,0.0,0.9427377871591887,-61.79904291009531,-inf,-inf,-55.778442996815684,-inf,-inf
300,0.028659999999999998,2.499999999999987e-07,1.1432665927650145,1251.5638698174976,2.9660354032715253,2,0.0,0.17172009446315,0.0,0.8282799055368499,-inf,-inf,-inf,-inf,-inf,-inf
350,0.055819999999999995,8.100000000000027e-07,1.1739470521839692,1228.9030645513399,2.9116795352376634,2,0.0,0.23845506273004355,0.0,0.7615449372699565,-38.28566562736302,-61.3453108017209,-inf,-32.46417013503111,-59.20818774636969,-inf
400,0.08412266666666667,1.7108792888888883e-05,1.1876237534254996,1207.3743191004453,2.85975605946556,15,0.0,0.29302190533379785,0.0,0.7069780946662021,-38.241762117280985,-57.20034315760877,-inf,-32.7506220717534,-53.18758783309006,-inf
450,0.11202000000000001,2.1159999999999552e-07,1.1936089261718594,1185.8282739449924,2.8061953460988764,2,0.0,0.33150440640863543,0.0,0.6684955935913646,-40.27564991069631,-62.872036140989174,-inf,-34.69932918509128,-59.81016793918145,-inf
500,0.13998,4.0000000000024496e-10,1.2074371175813348,1161.2329999897242,2.747235481273286,2,0.0,0.3710524231413057,0.0,0.6289475768586943,-39.65818556549231,-64.78316538256885,-inf,-33.877461718685026,-61.193013059291125,-inf
550,0.16666,2.6244000000000333e-06,1.2091294253003508,1144.386325392294,2.7039016289191906,2,0.0,0.3991900141962689,0.0,0.6008099858037311,-37.4794092302445,-58.35453470580237,-inf,-32.00659525010892,-57.67504730430857,-inf
600,0.18878,3.1684000000000136e-06,1.207475115895654,1125.7733044360348,2.6598443623991477,2,0.0,0.4149623513247754,0.0,0.5850376486752247,-37.96229739422725,-61.365637499307894,-inf,-33.08564938549839,-58.76590491578458,-inf


==> data/xt_aware/beta_1e-06/beta_1e-06_prioritized_first_fit_8.csv <==
Erlang,blocking,block_std,mean_transponder,length,hop,iteration,xt_block,cong_block,dist_block,max_segments_block,xt_mean_qpsk,xt_mean_16qam,xt_mean_64qam,xt_max_qpsk,xt_max_16qam,xt_max_64qam
50,0.0,,1.0823195897435895,1303.2666195272536,3.068921334507057,195,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
100,0.0,,1.0791032460732985,1287.5055087441885,3.039260858569486,191,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
150,0.0,,1.078221212121212,1283.2739455518774,3.0313286673385007,198,0.0,0.0,0.0,0.0,-inf,-inf,-inf,-inf,-inf,-inf
200,0.0006340000000000001,2.3663600000000003e-07,1.0866734328450687,1280.2844910841382,3.0265404800945714,200,0.0,0.2512934762120863,0.0,0.7137065237879138,-inf,-inf,-inf,-inf,-inf,-inf
250,0.0091398,2.9580959600000003e-06,1.1247708168148258,1270.1413103705409,3.0063670445454,200,0.0,0.42280486943769063,0.0,0.5771951305623094,-61.706962892227075,-inf,-inf,-55.68636297894745,-inf,-inf
300,0.0319,2.5000000000000047e-07,1.17636790680019,1248.7271708573066,2.9615846046385372,2,0.0,0.6765668003459935,0.0,0.3234331996540064,-58.181258349695135,-inf,-inf,-52.16065843641551,-inf,-inf
350,0.05802,8.100000000000027e-07,1.199238741958748,1227.8205769040446,2.911154855577559,2,0.0,0.7399735861758145,0.0,0.26002641382418545,-44.025218803895385,-64.93281678242792,-inf,-38.20448291573115,-59.20818774636969,-inf
400,0.087408,1.813700266666667e-05,1.2187661592824228,1203.8392558819733,2.8511456361082277,15,0.0,0.7751914132720545,0.0,0.2248085867279454,-39.98131695907201,-57.655810144854385,-inf,-34.40606503673582,-53.1737787759262,-inf
450,0.11504,1.4399999999999993e-06,1.2222020516718561,1182.3228351311532,2.798760067775273,2,0.0,0.7988324976700253,0.0,0.2011675023299747,-41.25306978172936,-59.72084740341688,-inf,-35.98599534200044,-56.11436704608222,-inf
500,0.14179999999999998,1.5999999999998696e-09,1.2265439720083,1161.8839008418327,2.7476054934621152,2,0.0,0.8129762464048768,0.0,0.18702375359512324,-38.016939971702904,-60.16658545313355,-inf,-33.07114876609744,-58.125597173063554,-inf
550,0.16834,4.0000000000024496e-10,1.2354569356035736,1141.2302984230735,2.694313853437402,2,0.0,0.8295116577549286,0.0,0.17048834224507145,-39.48304825868945,-62.299606560507584,-inf,-34.2250827600622,-58.77048205812187,-inf
600,0.19184,1.4399999999998825e-08,1.235745078779173,1120.9336842569721,2.6484496840349383,2,0.0,0.8414304922260432,0.0,0.15856950777395684,-39.78992806552008,-61.02268504631972,-inf,-35.068291774659215,-57.57734600705732,-inf

